Auditing Search Engines for Differential Satisfaction Across Demographics

Many online services, such as search engines, social media platforms, and digital marketplaces, are advertised as being available to any user, regardless of their age, gender, or other demographic factors. However, there are growing concerns that these services may systematically underserve some groups of users. In this paper, we present a framework for internally auditing such services for differences in user satisfaction across demographic groups, using search engines as a case study. We first explain the pitfalls of na\"ively comparing the behavioral metrics that are commonly used to evaluate search engines. We then propose three methods for measuring latent differences in user satisfaction from observed differences in evaluation metrics. To develop these methods, we drew on ideas from the causal inference literature and the multilevel modeling literature. Our framework is broadly applicable to other online services, and provides general insight into interpreting their evaluation metrics.

==> reviews.txt <==
[1] Missing Ground Truth
- The authors do not have any ground truth for evaluating the accuracy of their methodological contributions
- All of the data used is simply log data from Bing. It would seem simply (albeit time-consuming) to address this by running a few small-scale user studies, showing that the inferring satisfaction and performance correlate well with user-reported satisfaction.
- given the dataset, the metrics it ends up being specific to search and maybe even practices within Bing. It is somewhat unclear to me from if this paper is rather a case study and how researchers can benefit from the tools and conclusion
- One issue is that all the paper is conducted with proprietary (bing and comscore) data and it does not seems the authors will be able to make it available. It is hard to be reproduced or improved.
- the reviewers were unconvinced that it might ever be possible to audit for differential performance across the confounds in this setting without additional, strong experimental evidence.
- [Metareviewer] The more fundamental concern, however, was that the conclusions could be, in fact, correct, but that the statistical analysis at which they were arrived was considered unreliable, and that no amount of conditioning could lead us to a causal understanding of why different people use search engines differently.

[2] Satisfaction measurement seems Ad-hoc  (Section 6)
The approach to measuring satisfaction comes across as ad-hoc and not well-justified.
In Section 6, the methodology for measuring satisfaction comes across as somewhat ad-hoc (the argument about "large enough", etc).  Perhaps it would be more appropriate to talk about statistical confidence here?

[3] Context Matching:
seems to be biased towards simple, popular queries ... it's clear we're looking at a very biased subset.  What would happen if the authors instead did not limit to navigational queries only, but did all of the other controls they already do to ensure similar context.

[4] Discussion
provide some discussion or guidance to search engine operations about how to fix the issues that are brought up

[5] Analysis
There are cases where the data is trimmed down before the results are presented and it is not clear what percentage gets excluded from the analysis and how that might introduce biases.

[6] Different needs vs Underserved
- It is not clear to me where the line is between differences in satisfaction because different demographic groups have different need/expectations and differences that create inequality. I think that often the same processes lead to both positive differences (personalization) but have side-effects that touch on inequality.
- Why should systematic underserving exist in a search engine? 
- How can we ever differentiate between {this demographic is getting poor results} and {this demographic is slower to click, etc}?
- [Metareviewer] As a side point, the reviewers also felt the discussion about the impact of personalization was confusing.

[7] Transparency
I think the issue of transparency is related to the proposed problem but the paper does not comment on it. By providing a tool that might solve problems internally the gap between what users know/see and what the companies do remains the same.

